Faint Source Counts from the Off-source fluctuation Analysis on the Deepest Chandra Fields

We show the results of the fluctuation analysis applied to the off-source areas from the two 1 Million second Chandra Deep Fields, including our new results on the Chandra Deep Field-South (CDF-S) in the 0.5-2 keV band in addition to those on the Chandra Deep Field-North (CDF-N), which have already been reported. The distribution of the X-ray counts in cells has been compared with the expectation from the Log N - Log S model to constrain the behavior of the source number density down to a factor of several lower than the source-detection limit. We show that our results are insensitive to the non-uniformity of the non X-ray background (NXB). Our results show that the number counts in the soft band (0.5-2 [keV]) continue to grow down to Sx =7e-18 erg/s/cm2, possibly suggesting the emergence of a new population and they agree well with a prediction of star forming galaxies.

==> cdfs1Ms_sft_fluct.dat <==
! This table contains the results of the fluctuation 
! analysis "90\% confidence horn" for the Chandra Deep Field-South 
! data shown in T. Miyaji and R.E. Griffiths in "New Visions of the Universe 
! in the XMM-Newton and Chandra's Era" ed. F. Jansen
! When using these data, please also refer to the fluctuation analysis data
! for the CDF-N (Miyaji, T., Griffiths, R.E.
! 2002, ApJ 564, L5) which described basic methods.
!
!
! Keyword fmax14 = 9.000E-03
! Keyword fmin14 = 2.000E-04
! Keyword fb14 = 2.000E-04
! Keyword g1 = 5.000E-01
! Keyword g2 = 5.000E-01
! Keyword norm = 3.220E+03
! Gridding par1 = g1  par2 = norm
! Keyword fmax14 = 9.000E-03
! Keyword fmin14 = 2.000E-04
! Keyword fb14 = 2.000E-04
! Keyword g1 = 9.000E-01
! Keyword g2 = 5.000E-01
! Keyword norm = 3.220E+03
! Gridding par1 = fb14  par2 = g2
! Keyword fmax14 = 9.000E-03
! Keyword fmin14 = 2.000E-04
! Keyword fb14 = 2.000E-04
! Keyword g1 = 5.000E-01
! Keyword g2 = 5.000E-01
! Keyword norm = 3.220E+03
! Gridding par1 = g1  par2 = norm
! 291 points read in.
! Probability Threshold: 0.1 
! Fish Contour for Plotting: Acceptance Prob. >0.1 
!               N(>S) [deg^-2]       N(>S)*S14^{1.5} 
!    Fx14        min        max        min       max  
   7.44e-03   4.41e+03   4.41e+03   1.83e+00   2.83e+00 <<
   7.44e-03   2.85e+03   4.41e+03   1.83e+00   2.83e+00 <<
   6.15e-03   3.38e+03   5.18e+03   1.63e+00   2.50e+00 <<
   5.08e-03   4.01e+03   6.09e+03   1.45e+00   2.21e+00 <<
   4.20e-03   4.76e+03   7.16e+03   1.30e+00   1.95e+00 <<
   3.47e-03   5.65e+03   8.42e+03   1.16e+00   1.72e+00 <<
   2.87e-03   6.71e+03   9.90e+03   1.03e+00   1.52e+00 <<
   2.37e-03   7.96e+03   1.16e+04   9.21e-01   1.35e+00 <<
   1.96e-03   9.30e+03   1.38e+04   8.09e-01   1.20e+00 <<
   1.62e-03   1.08e+04   1.66e+04   7.08e-01   1.09e+00 <<
   1.34e-03   1.25e+04   2.11e+04   6.15e-01   1.04e+00 <<
   1.11e-03   1.44e+04   2.68e+04   5.33e-01   9.89e-01 <<
   9.17e-04   1.66e+04   3.39e+04   4.62e-01   9.43e-01 <<
   7.58e-04   1.92e+04   4.31e+04   4.00e-01   8.99e-01 <<
   6.27e-04   2.12e+04   5.46e+04   3.32e-01   8.57e-01 <<
   5.18e-04   2.12e+04   6.93e+04   2.50e-01   8.17e-01 <<
   4.28e-04   2.12e+04   8.79e+04   1.88e-01   7.79e-01 <<
   4.28e-04   2.12e+04   2.12e+04   1.88e-01   7.79e-01 <<
! End of Output


==> hdfn1Ms_fluct.dat <==
! Data for "Faint Source Counts from Off-source Fluctuation Analysis
! on Chandra Deep Field - North by T. Miyaji, R.E. Griffiths
! ApJL (submitted)
! 4 Tables in this file
! 2-10 keV fluxes have been converted from 2-8 keV ACIS
! countrates assuming Gamma=1.4
! ****** Fluctutaion boundaries (0.5-2 keV) *****
!    Sx14               N(>S) [deg^-2]     
! 1e-14 erg/s/cm2       min        max    
   7.00e-03          5.00e+03   5.00e+03  
   7.00e-03          3.50e+03   5.00e+03  
   5.38e-03          4.32e+03   5.94e+03  
   4.13e-03          5.34e+03   7.44e+03  
   3.17e-03          6.53e+03   9.31e+03  
   2.44e-03          7.85e+03   1.17e+04  
   1.87e-03          9.38e+03   1.46e+04  
   1.44e-03          1.10e+04   1.90e+04  
   1.10e-03          1.27e+04   2.59e+04  
   8.48e-04          1.39e+04   3.82e+04  
   6.51e-04          1.52e+04   6.48e+04  
   6.51e-04          1.52e+04   1.52e+04  
!
! ****** Fluctutaion boundaries (2-10 keV) ***** 
!    Sx14         N(>S) [deg^-2]      
! 1e-14 erg/s/cm2       min        max
   6.50e-02           4.25e+03   4.25e+03   
   6.50e-02           2.75e+03   4.25e+03   
   5.03e-02           3.37e+03   5.09e+03   
   3.89e-02           3.78e+03   6.09e+03   
   3.01e-02           4.24e+03   7.40e+03   
   2.33e-02           4.65e+03   9.09e+03   
   1.80e-02           5.02e+03   1.12e+04   
   1.39e-02           5.02e+03   1.43e+04   
   1.08e-02           5.02e+03   2.17e+04   
   1.08e-02           5.02e+03   5.02e+03   
!
!  ******     Resolved Source 0.5-2 keV  ******* 
!
!       Sx     N(>S) err  
!  erg/s/cm2  deg^-2 sig  
    1.21e-15   694  179 
    6.42e-16  1157  231 
    3.41e-16  1620  274 
    2.38e-16  2083  311 
    1.63e-16  2546  343 
    1.24e-16  3009  373 
    1.01e-16  3472  401 
    7.90e-17  4167  439 
    6.60e-17  4444  454 
!
!  ******     Resolved Source 2-10 keV  ******* 
!         Sx     N(>S) err  
!  erg/s/cm2  deg^-2 sig      
    4.12e-15   694  179 
    2.86e-15  1157  231 
    1.89e-15  1620  274 
    1.42e-15  2083  311 
    1.08e-15  2778  359 
    6.95e-16  3472  401 
!
!================== End ================================
